Chimera states through invariant manifold theory

We establish the existence of chimera states, simultaneously supporting synchronous and asynchronous dynamics, in a network consisting of two symmetrically linked star subnetworks consisting of identical oscillators with shear and Kuramoto--Sakaguchi coupling. We show that the chimera states may be metastable or asymptotically stable. If the intra-star coupling strength is of order $\varepsilon$, the chimera states persist on time scales at least of order $1/\varepsilon$ in general, and on time-scales at least of order $1/\varepsilon^2$ if the intra-star coupling is of Kuramoto--Sakaguchi type. If the intra-star coupling configuration is sparse, the chimeras are asymptotically stable. The analysis relies on a combination of dimensional reduction using a M\"obius symmetry group and techniques from averaging theory and normal hyperbolicity.

==> geom_stable_sync_new.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{geom-stable-sync_pspdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2277,2331)(-191,-1153)
\put(1531,1019){\makebox(0,0)[lb]{\smash{{{\color[rgb]{0,0,0}$v$}%
}}}}
\put(2071,-781){\makebox(0,0)[lb]{\smash{{{\color[rgb]{0,0,0}$w$}%
}}}}
\put(1666,-16){\makebox(0,0)[lb]{\smash{{{\color[rgb]{0,0,0}$\delta$}%
}}}}
\put(181,-286){\makebox(0,0)[lb]{\smash{{{\color[rgb]{0,0,0}$-\frac{(\beta-1)}{\sigma\| v \|}$}%
}}}}
\end{picture}%

